Continuously Learning Neural Dialogue Management

We describe a two-step approach for dialogue management in task-oriented spoken dialogue systems. A unified neural network framework is proposed to enable the system to first learn by supervision from a set of dialogue data and then continuously improve its behaviour via reinforcement learning, all using gradient-based algorithms on one single model. The experiments demonstrate the supervised model's effectiveness in the corpus-based evaluation, with user simulation, and with paid human subjects. The use of reinforcement learning further improves the model's performance in both interactive settings, especially under higher-noise conditions.

==> supplementary.txt <==

\begin{table}[h]
  \caption{Model performance in F-measure.}
    \label{tab:sl}
  \resizebox{1\columnwidth}{!}{
  \begin{tabular}{ccccccc}
    \toprule
    \multirow{2}{1.5cm}{Output}	&\multicolumn{3}{c}{DiaAct}&\multicolumn{3}{c}{Request}\\
    \cmidrule{2-7}
   		&	Prec. 	& 	Recall     	& 	F-measure		&	Prec.     	& 	Recall     	&	F-1 		\\
    \midrule
    cnn	&	94.57	&	94.41	&	96.55	&	91.24	&	91.89	&	86.42	\\
    \midrule
    Output	&\multicolumn{6}{c}{Offer}\\
    \midrule
   	\multirow{2}{2cm}{F-1}	&	Addr. 	& 	Phone     	& 	Postcode		&	Food     	& 	Price     	&	Area 		\\
    \cmidrule{2-7}
   		&	94.57	&	94.41	&	96.55	&	91.24	&	91.89	&	86.42	\\
    \bottomrule
  \end{tabular}}
\end{table}
